An extended discontinuous Galerkin shock tracking method

In this paper, we introduce a novel high-order shock tracking method and provide a proof of concept. Our method leverages concepts from implicit shock tracking and extended discontinuous Galerkin methods, primarily designed for solving partial differential equations featuring discontinuities. To address this challenge, we solve a constrained optimization problem aiming at accurately fitting the zero iso-contour of a level set function to the discontinuities. Additionally, we discuss various robustness measures inspired by both numerical experiments and existing literature. Finally, we showcase the capabilities of our method through a series of two-dimensional problems, progressively increasing in complexity.

==> AcceleratingShockBurgers/BurgersIDT_EnResNorms.txt <==
0 16.028324019216583
1 26.527793324687728
2 15.6760540373042
3 9.136526589166191
4 6.844164495623899
5 4.793619001505945
6 4.467520947629558
7 4.230538376671506
8 4.499299008124621
9 4.498333337760148
10 4.490366349735874
11 4.492867745736876
12 4.492868297836292
13 4.492868832963457
14 4.492869359106101
15 4.492869885270727
16 4.4928704114620075
17 4.492870937677309
18 4.492871463921806
19 4.492871990189846
20 4.492872516483345
21 7.356727812778091
22 6.829661745516862
23 6.795930536191396
24 5.825778611042518
25 2.250251249954415
26 0.5989091949263925
27 0.4964829513635902
28 0.464608943828758
29 0.4613067617177238
30 0.45817646769798664
31 0.4566121656590706
32 0.45622555696454425
33 0.4562014620496878
34 0.4562014600761894
35 0.4562014581027004
36 1.4512489397811923
37 0.6522917238220908
38 0.3218692107028261
39 0.25082796074152636
40 0.24727864955166934
41 0.24640225782189967
42 0.2459657200807388
43 0.24591122370423033
44 0.245911221472143
45 0.24591121924016449
46 0.2459112170080735
47 0.24591121477643035
48 1.4146346825488834
49 1.931970825960097
50 0.3105137374192946
51 0.041779152694063355
52 0.029106449347234675
53 0.02895395278575024
54 0.026096729385872253
55 0.025813816411989144
56 0.02576034445512413
57 0.02511328054570595
58 0.024808512906623306
59 0.024063192485748383
60 0.02379562604341342
61 0.023690303748364516
62 0.0236813567006852
63 0.023681375189921687
64 0.023681377345140125
65 0.02368138085121016
66 0.02368138905449741
67 0.023681391223697383
68 0.02368139938575973
69 0.023681401563574848


==> AcceleratingShockBurgers/BurgersIDT_ResNorms.txt <==
0 34.95563933465322
1 7.8847780222672466
2 5.428801244786518
3 3.9156733131265975
4 1.9191619623359875
5 0.9168037450863848
6 1.1744339557990218
7 0.78852767793744
8 0.19616101501055985
9 0.17588171686260523
10 0.09234297509864649
11 0.07016292559748981
12 0.07015864319281127
13 0.07015436104815502
14 0.07015007916602567
15 0.07014579754623053
16 0.07014151618729492
17 0.07013723509230976
18 0.0701329542559568
19 0.07012867368290093
20 0.07012439337017176
21 3.315220487708824
22 2.9185698213415256
23 2.6506910025498036
24 2.720863554180432
25 0.9480578270986845
26 0.2008305261552668
27 0.15290358000398632
28 0.13421786777306266
29 0.1304281492094523
30 0.12845853152626352
31 0.12745578277475664
32 0.12720689724044892
33 0.127191369254378
34 0.12719136798247294
35 0.12719136671057213
36 0.6634287186161737
37 0.17929581847060266
38 0.08813760112240425
39 0.06997078251914379
40 0.06888247252064568
41 0.06861370829055942
42 0.0684797736264455
43 0.06846305612349028
44 0.06846305543884633
45 0.06846305475422426
46 0.06846305406957022
47 0.0684630533849451
48 0.6215122412872605
49 0.6983701895771979
50 0.0907566466547437
51 0.010620728839010055
52 0.006766866344007007
53 0.0065723133997224745
54 0.0037712867082851952
55 0.003521876176949059
56 0.003976583314798485
57 0.0035080635759756305
58 0.00621594201640328
59 0.004050920225051047
60 0.003004985119156336
61 0.0026294503095055767
62 0.0020075795646108618
63 0.0020074570316892864
64 0.0020073345064862804
65 0.0020072119885033934
66 0.0020070894779923095
67 0.002006966974636303
68 0.002006844479084536
69 0.0020067219912434267


==> BowShock/BowShockEnthalpyResPlot.txt <==
0 494.8153203989511 193.4078209509894 0.013530432555473272
1 422.7950353735384 143.88671563228527 0.017812990724643166
2 391.968447514183 125.07285400239027 0.016576521020756966
3 387.2092026548654 124.39384316471283 0.01645605808106208
4 382.7869420036883 122.46560933077937 0.016335254716205998
5 383.00790056642353 124.32884347762273 0.016215210512032986
6 293.85406014419397 88.51019007989173 0.014636135287913427
7 264.9116480955751 62.45219253440087 0.014069664521188774
8 204.18510352020215 52.39110042979139 0.014625339756037126
9 188.20591228914205 42.42631055222856 0.01433523914914447
10 176.0875952413882 41.65378819050475 0.014059126323022121
11 158.09588336391116 30.312780117032943 0.013523122102112763
12 140.0895761194925 13.974894025218747 0.01345943442282911
13 137.4774975490456 10.743125266238865 0.013456522986149449
14 138.3173378615634 8.29850364429432 0.013434229798164807
15 137.5138760161094 6.579442996973683 0.013446894513142302
16 136.76953145775275 8.683009456042916 0.013471656984093373
17 136.26736125667045 5.965436200830149 0.013466952894072282
18 137.09208462897774 6.091189170828355 0.013481069858786108
19 136.80361777652652 3.7384095971366778 0.013477791131214641
20 137.11317428912145 8.970664741092884 0.013482038257200027
21 137.1906675774805 3.4970584750406064 0.013457680409562533
22 137.1356613154327 8.296543356881182 0.013440657121723057
23 136.3404235000972 5.965284226761544 0.013416730164108876
24 136.51168675885174 4.018067549529083 0.013452129462889385
25 136.79844525513934 3.020386881211433 0.013459206257548501
26 137.0697225673827 7.4989789900876325 0.013454444883863154
27 137.35904901048715 2.6525738633532145 0.013468712098402037
28 137.67026569072266 7.300988471416031 0.01346352428675362
29 136.730723499745 5.688809120750138 0.013465433501138963
30 136.34424116693017 4.3388410586004795 0.013466261019846878
31 136.7404148414062 2.9700440193200377 0.013467686779362449
32 136.94524443051012 6.384039459022126 0.013459376539732493
33 136.6137828470133 5.171620976876332 0.013462909491129962
34 136.54965940765584 6.519023942823322 0.01345943302524652
35 308.4671251253881 121.07177511374661 0.011479399425846757
36 271.04502029671556 107.42307394881381 0.010670953578427633
37 264.8998785915022 144.95706360214862 0.007952254821499607
38 186.91190953548437 73.29373073902848 0.011706636238116944
39 114.74145405166921 43.483472097226105 0.009167208917792827
40 115.26406918258913 50.825629955201286 0.010714416554723518
41 47.10337049618975 9.225128313114716 0.0044300207946905345
42 42.44710361015756 4.522802966357118 0.0011852092564707342
43 41.937150631078964 2.9297206107986535 0.0006555551660556892
44 41.27240686324308 1.860908338265405 0.0006604134792227299
45 41.19008235302315 1.5209121241278312 0.0006498078343956517
46 41.350494817415985 2.0110110483349737 0.0006517702928595823
47 41.17491220423697 1.3819755523335822 0.0006437328371454027
48 41.368424998916026 1.5748051887436902 0.0006492194096788854
49 41.25106181843389 1.3827005682218192 0.0006419808671430583
50 41.202229201834534 1.2626205631456626 0.0006539326376733431
51 41.16371174896094 1.175271414837364 0.0006435638986466999
52 41.22148370920762 1.2028696519221551 0.0006525074352086727
53 41.136177733280164 1.0056269028483689 0.0006468912872312414
54 41.16233223681002 1.063340030305694 0.0006460122455386666
55 41.142738204286545 0.9972274127479966 0.00064545658843098
56 41.1576886698372 0.926805536921318 0.0006484867531250044
57 41.13186951982271 0.8703646697362623 0.0006470776249353622
58 41.11896219384233 0.8179287159265352 0.0006467958753854719
59 41.12052863229508 0.8621165539525709 0.0006463230003285584
60 41.106536978928666 0.7928756956742109 0.0006462818026086578
61 41.136807895419594 0.8044593113501922 0.0006490813966070957
62 41.109327951822046 0.7497156163105106 0.0006477681028294604
63 41.10936166469115 0.7142605765059956 0.0006484011492741918
64 41.09633028997544 0.7091429224711995 0.0006473016976737815
65 41.104929536577906 0.6976347210530885 0.0006482210081793732
66 41.08991269931527 0.636821702175516 0.0006483230105370807
67 41.07916915965036 0.5917207973112505 0.0006477227309338297
68 41.079710154738166 0.5851939800305048 0.0006477448694438684
69 41.09183180872429 0.5876632563447775 0.000648939184532133
70 41.085238167485066 0.5653621463612815 0.0006485790439099376
71 41.084794527311594 0.5663470758525644 0.0006480563990396984
72 41.078138182719165 0.5441173712870137 0.0006479370545144897
73 41.083375393501015 0.542973475065375 0.0006494447686958957
74 41.07445839123713 0.5209988923564011 0.0006488003595091981
75 41.07561336023454 0.5053759785522325 0.0006485775177620113
76 41.07311883964113 0.49626620145102723 0.0006483499343048213
77 41.07566495855173 0.48012213914546953 0.0006491691692234145
78 41.07615217404177 0.4810063235943796 0.0006488320235122166
79 41.073455067802215 0.472947993107381 0.000648735682252356
80 41.08326170039432 0.4640877294190418 0.0006504487378540553
81 41.0730026535701 0.44871016574941475 0.0006494796148013094
82 41.06961288977658 0.4398412394496034 0.0006489124080793015
83 41.07021822426656 0.4252349165505123 0.0006495745027497289
84 41.068732747348506 0.41270851945324344 0.0006493739793143535
85 41.069168083212126 0.4130263972543197 0.0006493295354596167
86 41.06866336663001 0.4106891271701763 0.0006492873514481835
87 41.07281337039609 0.4081188318042785 0.0006500360980006861
88 41.06858164066835 0.3974814264884458 0.0006495293914367601
89 41.067875030217294 0.3972217581811673 0.0006494332384421979
90 41.070016578138485 0.40094608634623624 0.0006496294964871638
91 41.06845432324773 0.3966684640441275 0.00064947208986852
92 41.06774963671381 0.3940970224547104 0.0006495222447136903
93 41.067382148577344 0.39179658013287316 0.0006495546836833708
94 41.06967872558779 0.3940225407296251 0.0006496944115400667
95 41.068066695310534 0.3906943742984565 0.0006495503424825477
96 41.06752034319605 0.38894277190437226 0.0006495304029184717
97 41.06738436290344 0.38683835818631346 0.0006497051708099054
98 41.06709981513929 0.38392112396175354 0.0006497049559565383
99 41.06684481886589 0.38280788414652805 0.0006496580868564768
100 41.066572075505846 0.3811580195404398 0.0006496890366987373
101 41.06660844030624 0.381210906086297 0.0006497087718401889
102 41.067612343589076 0.3819181681538222 0.0006498357903086909
103 41.06661670817951 0.3795012696391892 0.0006497175782141976
104 41.06659830330354 0.3792155138706613 0.0006497089311654473
105 41.06678711281993 0.37915443032227614 0.0006497487940250232
106 41.06654742412257 0.3788920886852134 0.0006497125820522083
107 41.06688670155741 0.37821189518917764 0.0006497579490720462
108 41.0667226148309 0.37801819576905304 0.0006497410029143634
109 41.066548051662295 0.3776269609548679 0.0006497318091563918
110 41.06657540703948 0.37713365819385497 0.0006497526168245325
111 19.855366898373692 8.039402646326028 0.0001550648960980562
112 75.57730634628757 18.378576787085585 0.000151462783926003
113 11.801281424995034 0.9315720506132797 0.00012698949614203833
114 11.682374257405499 0.582433980727865 0.0001270153453337759
115 11.66176390021041 0.5513775507761282 0.00013254848351634767
116 11.617138057794069 0.44046519165551057 0.00013229851971087136
117 11.621271260923535 0.411727435165286 0.00012877699971634656
118 11.652160132593904 0.466210832525202 0.00012616287502256526
119 11.621473932477263 0.3858198986879622 0.00012642391029831288
120 11.601002165088971 0.3549464550189853 0.00012731904820592645
121 11.626713572157911 0.3620260973099846 0.00012548629041332502
122 11.599093514835825 0.29294520968341264 0.00012559207848155781
123 11.592603002991789 0.2702548307078329 0.0001264231655152254
124 11.600734583015585 0.32599509373251506 0.00012705812326329406
125 11.59155057182807 0.2850011448062686 0.00012701788188254696
126 11.58191078777377 0.21199449640084625 0.0001272313501738683
127 11.577710680805506 0.17898135171961901 0.00012736165476880554
128 11.57490404954163 0.12633959353933796 0.00012654899539834674
129 11.57443122659074 0.13062565760317418 0.00012642163492792248
130 11.573509009145182 0.13166657860675227 0.00012635007818754222
131 11.574595456842108 0.13270348124478912 0.00012620159942703814
132 11.5741275162997 0.13159465125932043 0.0001262014700093847
133 11.576682348102656 0.1200539911005256 0.0001259824440289627
134 11.573767513125421 0.11533926335495032 0.00012605625329150093
135 11.573048431876702 0.11397258341493693 0.00012604530169590912
136 11.572835155909074 0.11432210381954999 0.0001260387569514872
137 11.572837988028546 0.11553587590993207 0.0001260363583345656
138 11.573519469377452 0.11630078807656405 0.0001259964808707697
139 11.573184671024068 0.11556905010472521 0.00012600348848623315
140 11.573394630356626 0.11853416979961269 0.00012599285158324347
141 11.573236227663665 0.11835722097696982 0.00012600625531998427
142 11.57352915663319 0.11804644173635906 0.00012598934997592497
143 5.066951469265376 0.8891939405238853 3.5885328982396344E-05
144 3.9716449658082222 0.15621783682424692 3.455642930075741E-05
145 3.9627291556594004 0.13879624101193583 3.4540898276681795E-05
146 3.9531782123059123 0.12408610533238752 3.487823655752974E-05
147 3.9454911477658956 0.09124768738474752 3.465606401404057E-05
148 3.943261005086032 0.08260991697696293 3.465258865412465E-05
149 3.9416759739241947 0.073008185275214 3.479416993029091E-05
150 3.9391521257449718 0.061507408155955054 3.48017243141811E-05
151 3.937808225901389 0.05238211578300088 3.4806974853292314E-05
152 3.9374236167097765 0.0506028677956047 3.4877109428241606E-05
153 3.936688882133643 0.04594003447001023 3.4876109192063936E-05
154 3.937731202031018 0.05318851826772998 3.486755392420448E-05
155 3.936998782267391 0.04941116029483725 3.485731866935888E-05
156 3.936474919201734 0.04593224076325714 3.4870807675427735E-05
157 3.936023943428155 0.04303316407903991 3.4856957038417793E-05
158 3.9349091094578363 0.034913586934148186 3.484564715289129E-05
159 3.9348142647615236 0.0340926443438775 3.4845821805522E-05
160 3.9346524206241233 0.03271325729751519 3.4846603477422464E-05
161 3.934617794137588 0.03243834629063974 3.4848109846503776E-05
162 3.934584027553328 0.030545128459583747 3.48307318425096E-05
163 3.934380835297678 0.029047217711504456 3.48343787751867E-05
164 3.93425701840129 0.02778399223459184 3.48378195259039E-05
165 3.9341664141251282 0.026644205850852993 3.4839553285286886E-05
166 3.9342002619452967 0.027147654001726616 3.483793297049024E-05
167 3.9341108144114076 0.025993632796165688 3.4834070292720245E-05
168 3.9341116089657966 0.026130318755942416 3.4834969538402727E-05
169 3.934099802038537 0.02595578495567088 3.4839443423407635E-05
170 3.934062330492355 0.02557227438440717 3.4839155322977214E-05
171 3.9339874289057244 0.024755863152706375 3.483499500571355E-05
172 3.933973943624665 0.024507638870523034 3.483592936521616E-05
173 3.933986594133142 0.024772352763596208 3.4834489316756315E-05
174 3.9339855152673833 0.024463002295259197 3.483903355421769E-05
175 3.9339806475365484 0.02449484615199759 3.483787922959543E-05
176 3.9339248131495452 0.0239936180636651 3.4833993195085755E-05
177 3.933923714188431 0.023902591592322563 3.4834622597820804E-05
178 3.9339249991546406 0.023698518101070785 3.483640760489823E-05
179 3.9338962009695755 0.02343420986501616 3.483577660894173E-05
180 3.9338927096671155 0.02313051452147221 3.48332927328273E-05
181 3.9338214381891654 0.022320806513370952 3.483617418527973E-05
182 3.933812470183499 0.02220026019875691 3.483617556321098E-05
183 3.93381068265311 0.022182067533412106 3.483624681576223E-05
184 3.9338105813702846 0.022175526638789415 3.48363568674798E-05
185 3.9338105813786215 0.022175526749722674 3.4836356400067204E-05
186 3.9338105813868434 0.022175526859203945 3.483635683087906E-05
187 3.9338105813964077 0.0221755269703906 3.483635660013789E-05
188 3.9338105814038062 0.022175527080285272 3.4836361818384244E-05


==> BowShock/BowShockInflectionPoints.csv <==
x;y
-1.2170035281;-1.0152341772
-1.2297818256;-0.9691083747
-1.2424588316;-0.9230330416
-1.2791323529;-0.7763544063
-1.2893893503;-0.7302815041
-1.2975107023;-0.6859321750
-1.3053089739;-0.6415943891
-1.3135945450;-0.5961325445
-1.3226515166;-0.5481027551
-1.3298730196;-0.4996361775
-1.3370167515;-0.4526000482
-1.3420335864;-0.4061472340
-1.3463611899;-0.3595626232
-1.3503956472;-0.3125956883
-1.3540197726;-0.2651615441
-1.3570429165;-0.2174178774
-1.3594222730;-0.1693935306
-1.3611652199;-0.1211575629
-1.3623021942;-0.0727698836
-1.3628630235;-0.0242782377
-1.2315118094;-0.9634331328
-1.2432186205;-0.9197750760
-1.2541068169;-0.8766291886
-1.2666077532;-0.8321837324
-1.2768612299;-0.7853477036
-1.2875771989;-0.7397425301
-1.2961233472;-0.6949048792
-1.3041707574;-0.6498422717
-1.3106451237;-0.6033404109
-1.3205277586;-0.5553800995
-1.3286037348;-0.5066466024
-1.3361483127;-0.4588191235
-1.3415170681;-0.4114563949
-1.3460049647;-0.3640595346
-1.3501448475;-0.3163103293
-1.3538484658;-0.2681582150
-1.3569335902;-0.2197682251
-1.3593593903;-0.1711551228
-1.3611346939;-0.1223736811
-1.3622917176;-0.0734752618
-1.3628619094;-0.0245052995
-1.2278376764;-0.9753911339
-1.2404593235;-0.9314176280
-1.2517247620;-0.8877528224
-1.2638881007;-0.8430869833
-1.2750000000;-0.7962039286
-1.2856365946;-0.7494727800
-1.2941557692;-0.7033493666
-1.3017128402;-0.6572048549
-1.3096522304;-0.6104368133
-1.3191888914;-0.5626664371
-1.3271316635;-0.5140018737
-1.3351483099;-0.4657908796
-1.3409165501;-0.4174678587
-1.3455965507;-0.3691189671
-1.3498573374;-0.3205121358
-1.3536507536;-0.2715760628
-1.3568064737;-0.2224696924
-1.3592856676;-0.1731973118
-1.3610985190;-0.1237992588
-1.3622791140;-0.0743149243
-1.3628605420;-0.0247811380
-1.2250000000;-0.9885471179
-1.2375120976;-0.9433019720
-1.2494085692;-0.8987371189
-1.2592477922;-0.8531189920
-1.2733158726;-0.8071849700
-1.2831527256;-0.7598901361
-1.2925198947;-0.7129564940
-1.3004931026;-0.6658267566
-1.3085775262;-0.6181206445
-1.3178779876;-0.5700514147
-1.3256606360;-0.5212702604
-1.3341163827;-0.4727841441
-1.3402733652;-0.4237282268
-1.3451570005;-0.3744581249
-1.3495455213;-0.3250044620
-1.2212227905;-1.0018807898
-1.2337573914;-0.9559293770
-1.2453533275;-0.9103999380
-1.2567845211;-0.8643055549
-1.2703287569;-0.8180324715
-1.2805626085;-0.7705834511
-1.2907198235;-0.7230792798
-1.2991603775;-0.6749675806
-1.3307359750;-0.4944030917
-1.3378336873;-0.4460942976
-1.3429444178;-0.3999932776
-1.3467870583;-0.3540756365
-1.3507007104;-0.3080119538
-1.3542286746;-0.2614609643
-1.3571743726;-0.2145574927
-1.3594956721;-0.1673135925
-1.3611992258;-0.1197881616
-1.3623129678;-0.0720372702
-1.3628640311;-0.0240710131
-0.8382943504;-1.8804081986
-0.8618604967;-1.8454243696
-0.8798294018;-1.8071862535
-0.9014831323;-1.7704589025
-0.9233932814;-1.7339392753
-0.9421314156;-1.6943619372
-0.9615982017;-1.6551974076
-0.9801217544;-1.6150508158
-0.8257430504;-1.9013521420
-0.8473249887;-1.8648519913
-0.8709679763;-1.8297891152
-0.8902151369;-1.7912883160
-0.9104226349;-1.7532813862
-0.9298027568;-1.7142200760
-0.8155460339;-1.9243769961
-0.8348205252;-1.8863529087
-0.8571062181;-1.8500000000
-0.8770431497;-1.8119004184
-0.8992471200;-1.7746664451
-0.8026069507;-1.9462789029
-0.8241012346;-1.9094374240
-0.8435887641;-1.8713079905
-0.7867708689;-1.9669344835
-1.2148135410;-1.0223780442
-1.1749539347;-1.1508724962
-1.1878755631;-1.1057825509
-1.2008289048;-1.0636675842
-1.2152934826;-1.0207981833
-1.1250000000;-1.2904210005
-1.1396265959;-1.2469726587
-1.1536765276;-1.2052118232
-1.1703985371;-1.1636059101
-1.1833506605;-1.1195794564
-1.1971666886;-1.0769928682
-1.2113805396;-1.0339364635
-1.0842646311;-1.3850036936
-1.1027490800;-1.3449008343
-1.1183413909;-1.3044070426
-1.1329375083;-1.2623110689
-1.1487238276;-1.2202566235
-1.1652099730;-1.1783338877
-1.1784948198;-1.1338412722
-1.1934154394;-1.0903125143
-1.2076709307;-1.0469846524
-1.0250000000;-1.5206150298
-1.0435618410;-1.4824539043
-1.0625836112;-1.4437328350
-1.0769506369;-1.4020409909
-1.0941930030;-1.3604920863
-1.1121659534;-1.3203869900
-1.1268107751;-1.2779323402
-1.1436265820;-1.2353796044
-1.1601073830;-1.1932068183
-1.1750000000;-1.1493703481
-1.1883225184;-1.1043878449
-1.2018038273;-1.0600692660
-0.9798100360;-1.6156561739
-0.9996500472;-1.5785168138
-1.0194535624;-1.5405379116
-1.0348521106;-1.5000000000
-1.0531021293;-1.4600998605
-1.0723943417;-1.4206518768
-1.0873399318;-1.3775003260
-1.1059076147;-1.3366546032
-1.1232126955;-1.2951286093
-1.1372235998;-1.2511232640
-1.1527846735;-1.2079464920
-1.1700123982;-1.1646915984
-1.1834081017;-1.1194076663
-1.1978765507;-1.0744341034
-0.9323730264;-1.7095337972
-0.9526478716;-1.6735562269
-0.9732944177;-1.6364585482
-0.9907712069;-1.5971753757
-1.0090863317;-1.5579524518
-1.0262669475;-1.5179437746
-1.0456422892;-1.4776619090
-1.0649871719;-1.4380878410
-1.0799582234;-1.3953837504
-1.0971518679;-1.3530075878
-1.1156731264;-1.3113083815
-1.1308557400;-1.2676584264
-1.1474278908;-1.2241367451
-0.8835897753;-1.8008207250
-0.9030334339;-1.7675208323
-0.9246838575;-1.7315439082
-0.9427982523;-1.6930675963
-0.9618629192;-1.6546452112
-0.9799276966;-1.6154276585
-1.0005707414;-1.5765434399
-1.0207478732;-1.5378231773
-1.0375166653;-1.4961183933
-1.0552203310;-1.4550006723
-1.0749975143;-1.4144782877
-1.0900261906;-1.3708829774
-0.8505100557;-1.8593195659
-0.8737548763;-1.8249256477
-0.8922919868;-1.7875211084
-0.9119637147;-1.7502610041
-0.9309792689;-1.7120736699
-0.9523376164;-1.6741819057
-0.9733205650;-1.6364075049
-0.9913893962;-1.5958985187
-1.0100648313;-1.5557763581
-1.0278321031;-1.5146580638
-1.0472820359;-1.4738528418
-0.7962026144;-1.9516888135
-0.8195638499;-1.9174090844
-0.7431523459;-2.0417786786
-0.7635262285;-2.0086068649
-0.7830314182;-1.9729738200
-0.8069379916;-1.9390337939
-0.7079385306;-2.0984862883
-0.7272066807;-2.0629818476
-0.7503246324;-2.0303552498
-0.7731654109;-1.9961688563
-0.7916125857;-1.9591244934
-0.6481675645;-2.1870766866
-0.6696181948;-2.1536802854
-0.6901392731;-2.1190257550
-0.7158267626;-2.0869327565
-0.7352991451;-2.0510316584
-0.7584233148;-2.0171179992
-0.7782443797;-1.9807466926
-0.6115300117;-2.2427295563
-0.6312722551;-2.2083544916
-0.6549667544;-2.1767099343
-0.6751836038;-2.1415548449
-0.6981106299;-2.1072404953
-0.7237271717;-2.0750650030
-0.7446587005;-2.0394048828
-0.7663755416;-2.0037964359
-0.5483418286;-2.3279555680
-0.5724313406;-2.2972930381
-0.5922532582;-2.2632760099
-0.6186214997;-2.2329096187
-0.6399751152;-2.1992083241
-0.6621186074;-2.1655683550
-0.6827757608;-2.1300218219
-0.7086434792;-2.0974627443
-0.7285834399;-2.0609514925
-0.5102928126;-2.3842666697
-0.5310915185;-2.3503497504
-0.5544034707;-2.3192446507
-0.5757285120;-2.2860477390
-0.5994285223;-2.2535287222
-0.6250000000;-2.2225707574
-0.6470758010;-2.1887175274
-0.6692767433;-2.1542253938
-0.6903892984;-2.1186548486
-0.4703612141;-2.4381883817
-0.4903908639;-2.4053965802
-0.5163620918;-2.3758944877
-0.5380479921;-2.3425561505
-0.5607093873;-2.3101183317
-0.5824840704;-2.2766359456
-0.6091425402;-2.2459784230
-0.6295677759;-2.2107371637
-0.4006939583;-2.5232814366
-0.4254024199;-2.4886926777
-0.4490524240;-2.4588901831
-0.4750000000;-2.4300613726
-0.4989493004;-2.3994244113
-0.5223195691;-2.3675184138
-0.5441639360;-2.3339149647
-0.5669789941;-2.3009911504
-0.5892596469;-2.2673494411
-0.3625521017;-2.5758032776
-0.3851604288;-2.5437115307
-0.4081202613;-2.5134357945
-0.4304826266;-2.4821696293
-0.4549838142;-2.4515109544
-0.4784993227;-2.4206740548
-0.5049174054;-2.3915332324
-0.5260258978;-2.3572226058
-0.1448547262;-2.8316766335
-0.1685959629;-2.8035110244
-0.1924279196;-2.7748909971
-0.2199700714;-2.7489009176
-0.2416796077;-2.7178927521
-0.1234960802;-2.8573451516
-0.1475393731;-2.8284856701
-0.1715491698;-2.8000222977
-0.1956483751;-2.7712398641
-0.1028459278;-2.8828396769
-0.1253600231;-2.8533380370
-0.0824876534;-2.9085341789
-0.3209230257;-2.6294778089
-0.3438696327;-2.5994345267
-0.3677021878;-2.5690689242
-0.3899104273;-2.5374974359
-0.4131604800;-2.5067399007
-0.4360780112;-2.4750827343
-0.4635440967;-2.4466513141
-0.4843551167;-2.4131667856
-0.2750000000;-2.6792353346
-0.2984632168;-2.6506509258
-0.3250000000;-2.6235061590
-0.3487213511;-2.5934300111
-0.3723305135;-2.5629480812
-0.3947548953;-2.5311265310
-0.4183142082;-2.5000000000
-0.4414478028;-2.4683538764
-0.2306220653;-2.7305758100
-0.2546744852;-2.7029110376
-0.2785046767;-2.6742219588
-0.3059918704;-2.6475029093
-0.3270380179;-2.6157008256
-0.3533253973;-2.5876426024
-0.3751558989;-2.5551697880
-0.3995696785;-2.5247689191
-0.1859176242;-2.7822815781
-0.2102919609;-2.7546036017
-0.2341486980;-2.7265322307
-0.2609722809;-2.7000000000
-0.2828864274;-2.6690276530
-0.3103466055;-2.6423677555
-0.3316320830;-2.6100878037
-0.1657254124;-2.8069064786
-0.1891630218;-2.7785948443
-0.2137753094;-2.7506252725
-0.2380426046;-2.7220669298
-0.2658259828;-2.6960501258
-0.2870077233;-2.6641574071
-0.1597914547;-2.8139369258
-0.1173590654;-2.8644894027
-0.1419548219;-2.8351236459
-0.0763825757;-2.9180672938
-0.0975915889;-2.8900645185
-0.1209372954;-2.8602893486
-0.0790546479;-2.9138775671
-0.1003347464;-2.8862545153
-0.0808066123;-2.9111425560
-1.3628640303;0.0240710081
-1.3623129654;0.0720372647
-1.3611992217;0.1197881555
-1.3594956663;0.1673135858
-1.3571743650;0.2145574853
-1.3542286653;0.2614609561
-1.3507006998;0.3080119445
-1.3467870471;0.3540756263
-1.3429444048;0.3999932683
-1.3378336715;0.4460942921
-1.3307359537;0.4944030962
-1.3628630227;0.0242782339
-1.3623021917;0.0727698796
-1.3611652158;0.1211575586
-1.3594222670;0.1693935258
-1.3570429087;0.2174178721
-1.3540197631;0.2651615381
-1.3503956363;0.3125956813
-1.3463611783;0.3595626151
-1.3420335737;0.4061472262
-1.3370167360;0.4526000427
-1.3298729990;0.4996361746
-1.3226514960;0.5481027539
-1.3135945257;0.5961325379
-1.3053089549;0.6415943786
-1.2975106839;0.6859321637
-1.2893893300;0.7302814952
-1.2791323257;0.7763544043
-1.3628619086;0.0245052970
-1.3622917151;0.0734752590
-1.3611346897;0.1223736781
-1.3593593842;0.1711551195
-1.3569335823;0.2197682213
-1.3538484561;0.2681582107
-1.3501448364;0.3163103242
-1.3460049528;0.3640595285
-1.3415170548;0.4114563891
-1.3361482963;0.4588191196
-1.3286037138;0.5066466003
-1.3205277351;0.5553800966
-1.3106451038;0.6033404050
-1.3041707382;0.6498422630
-1.2961233284;0.6949048690
-1.2875771776;0.7397425217
-1.2768612023;0.7853476981
-1.2666077214;0.8321837288
-1.2541067912;0.8766291817
-1.2432185994;0.9197750679
-1.3628605411;0.0247811368
-1.3622791114;0.0743149231
-1.3610985147;0.1237992574
-1.3592856614;0.1731973101
-1.3568064656;0.2224696903
-1.3536507437;0.2715760603
-1.3498573261;0.3205121326
-1.3455965385;0.3691189632
-1.3409165361;0.4174678551
-1.3351482926;0.4657908768
-1.3271316425;0.5140018713
-1.3191888689;0.5626664328
-1.3096522105;0.6104368076
-1.3017128217;0.6572048478
-1.2941557511;0.7033493587
-1.2856365718;0.7494727737
-1.2750000000;0.7962039308
-1.2638880709;0.8430869791
-1.2517247373;0.8877528145
-1.2404593020;0.9314176193
-1.3495455097;0.3250044607
-1.3451569879;0.3744581232
-1.3402733506;0.4237282248
-1.3341163647;0.4727841414
-1.3256606151;0.5212702573
-1.3178779658;0.5700514107
-1.3085775063;0.6181206399
-1.3004930838;0.6658267509
-1.2925198753;0.7129564882
-1.2831527020;0.7598901304
-1.2733158383;0.8071849632
-1.2592477631;0.8531189862
-1.2494085451;0.8987371106
-1.2375120750;0.9433019647
-1.2991603583;0.6749675764
-1.2907198031;0.7230792753
-1.2805625832;0.7705834449
-1.2703287239;0.8180324643
-1.2567844939;0.8643055485
-1.2453533064;0.9103999314
-1.2337573691;0.9559293702
-1.2424588099;0.9230330356
-1.2297818016;0.9691083674
-1.2315117860;0.9634331259
-1.2148134115;1.0223783624
-1.2278376517;0.9753911260
-1.2152934512;1.0207981769
-1.2008288798;1.0636675812
-1.1878755422;1.1057825505
-1.1749539055;1.1508725009
-1.2250000000;0.9885471184
-1.2113805099;1.0339364580
-1.1971666645;1.0769928655
-1.1833506397;1.1195794538
-1.1703985117;1.1636059049
-1.1536765056;1.2052118199
-1.1396265752;1.2469726606
-1.1250000000;1.2904210165
-1.2212227579;1.0018807806
-1.2076709031;1.0469846469
-1.1934154161;1.0903125105
-1.1784947989;1.1338412673
-1.1652099488;1.1783338821
-1.1487238065;1.2202566211
-1.1329374908;1.2623110722
-1.1183413741;1.3044070439
-1.1027490640;1.3449008343
-1.0842646126;1.3850036957
-1.2170034968;1.0152341680
-1.2018038026;1.0600692609
-1.1883224990;1.1043878401
-1.1750000000;1.1493703490
-1.1601073605;1.1932068129
-1.1436265620;1.2353796020
-1.1268107592;1.2779323417
-1.1121659381;1.3203869885
-1.0941929869;1.3604920852
-1.0769506199;1.4020409923
-1.0625835961;1.4437328393
-1.0435618287;1.4824539128
-1.0250000000;1.5206150439
-1.1978765275;1.0744340967
-1.1834080822;1.1194076598
-1.1700123740;1.1646915899
-1.1527846524;1.2079464866
-1.1372235838;1.2511232616
-1.1232126817;1.2951286076
-1.1059076003;1.3366545992
-1.0873399151;1.3775003243
-1.0723943254;1.4206518772
-1.0531021167;1.4600998645
-1.0348520846;1.5000000000
-1.0194535556;1.5405379216
-0.9996500420;1.5785168260
-0.9798100308;1.6156561911
-1.1474278715;1.2241367384
-1.1308557258;1.2676584220
-1.1156731123;1.3113083765
-1.0971518537;1.3530075831
-1.0799582069;1.3953837475
-1.0649871580;1.4380878404
-1.0456422789;1.4776619118
-1.0262669412;1.5179437809
-1.0090863271;1.5579524601
-0.9907712036;1.5971753865
-0.9732944154;1.6364585625
-0.9526478722;1.6735562463
-0.9323730251;1.7095338227
-1.0900261759;1.3708829715
-1.0749974995;1.4144782829
-1.0552203202;1.4550006707
-1.0375166578;1.4961183944
-1.0207478691;1.5378231812
-1.0005707389;1.5765434462
-0.9799276952;1.6154276680
-0.9618629207;1.6546452253
-0.9427982554;1.6930676140
-0.9246838605;1.7315439282
-0.9030334393;1.7675208575
-0.8835897732;1.8008207661
-1.0472820279;1.4738528385
-1.0278320995;1.5146580638
-1.0100648294;1.5557763601
-0.9913893958;1.5958985233
-0.9733205660;1.6364075126
-0.9523376205;1.6741819180
-0.9309792737;1.7120736847
-0.9119637218;1.7502610227
-0.8922919951;1.7875211330
-0.8737548847;1.8249256817
-0.8505100737;1.8593196095
-0.9801217564;1.6150508186
-0.9615982068;1.6551974142
-0.9421314228;1.6943619473
-0.9233932890;1.7339392873
-0.9014831423;1.7704589195
-0.8798294109;1.8071862780
-0.8618605112;1.8454244023
-0.8382943754;1.8804082395
-0.9298027659;1.7142200831
-0.9104226464;1.7532813968
-0.8902151502;1.7912883325
-0.8709679914;1.8297891395
-0.8473250150;1.8648520237
-0.8257430742;1.9013521758
-0.8992471352;1.7746664535
-0.8770431655;1.8119004334
-0.8571062030;1.8500000000
-0.8348205588;1.8863529360
-0.8155460622;1.9243770270
-0.8435887987;1.8713080116
-0.8241012690;1.9094374469
-0.8026069809;1.9462789299
-0.7867709031;1.9669345078
-0.7663755868;2.0037964739
-0.0763827863;2.9180676194
-0.2416798062;2.7178929246
-0.2199702308;2.7489010638
-0.1924281059;2.7748912232
-0.1685962283;2.8035113954
-0.1448550865;2.8316770997
-0.1209377096;2.8602898738
-0.0975919376;2.8900649887
-0.1956485833;2.7712400541
-0.1715494535;2.8000226162
-0.1475397551;2.8284860932
-0.1234965354;2.8573456299
-0.1003351302;2.8862549638
-0.0790548490;2.9138779124
-0.1253604022;2.8533383972
-0.1028463466;2.8828401015
-0.0808068390;2.9111428664
-0.0824879049;2.9085344573
-0.8195638725;1.9174091264
-0.7962026284;1.9516888623
-0.8069380147;1.9390338323
-0.7830314401;1.9729738675
-0.7635262594;2.0086069295
-0.7431523723;2.0417787606
-0.7916126100;1.9591245291
-0.7731654367;1.9961689021
-0.7503246695;2.0303553127
-0.7272067096;2.0629819082
-0.7079385645;2.0984863490
-0.7782444115;1.9807467285
-0.7584233558;2.0171180509
-0.7352991797;2.0510317097
-0.7158268030;2.0869328089
-0.6901393131;2.1190258179
-0.6696182449;2.1536803727
-0.6481676133;2.1870767997
-0.7446587488;2.0394049300
-0.7237272176;2.0750650485
-0.6981106746;2.1072405444
-0.6751836500;2.1415549137
-0.6549668124;2.1767100281
-0.6312723008;2.2083545852
-0.6115300676;2.2427296496
-0.7285834859;2.0609515277
-0.7086435281;2.0974627833
-0.6827758130;2.1300218738
-0.6621186698;2.1655684335
-0.6399751824;2.1992084127
-0.6186215648;2.2329097011
-0.5922533208;2.2632761012
-0.5724313973;2.2972931489
-0.5483419049;2.3279557290
-0.6903893541;2.1186548879
-0.6692768115;2.1542254527
-0.6470758756;2.1887176023
-0.6250000000;2.2225707793
-0.5994285920;2.2535287966
-0.5757285826;2.2860478411
-0.5544035565;2.3192447913
-0.5310915805;2.3503498924
-0.5102928921;2.3842668211
-0.6295678475;2.2107372213
-0.6091426186;2.2459784851
-0.5824841503;2.2766360255
-0.5607094800;2.3101184526
-0.5380480892;2.3425562858
-0.5163621865;2.3758946197
-0.4903909434;2.4053967051
-0.4703613016;2.4381884941
-0.5892597318;2.2673495055
-0.5669790969;2.3009912449
-0.5441640452;2.3339150815
-0.5223196755;2.3675185288
-0.4989494044;2.3994245242
-0.4750000000;2.4300614035
-0.4490525222;2.4588903055
-0.4254025256;2.4886928599
-0.4006944463;2.5232813066
-0.5260259996;2.3572226935
-0.5049175220;2.3915333313
-0.4784994254;2.4206741473
-0.4549839175;2.4515110640
-0.4304827355;2.4821697864
-0.4081204401;2.5134360352
-0.3851606384;2.5437118078
-0.3625523094;2.5758035238
-0.4843552256;2.4131668719
-0.4635442017;2.4466514009
-0.4360781235;2.4750828677
-0.4131606559;2.5067401143
-0.3899106546;2.5374976850
-0.3677023923;2.5690691808
-0.3438698105;2.5994347851
-0.3209232006;2.6294780494
-0.4414479267;2.4683539810
-0.4183141587;2.5000000000
-0.3947551303;2.5311267583
-0.3723307406;2.5629483123
-0.3487215513;2.5934302482
-0.3250000000;2.6235062433
-0.2984633700;2.6506511431
-0.2750000000;2.6792354274
-0.3995699240;2.5247691149
-0.3751561083;2.5551699660
-0.3533256198;2.5876428173
-0.3270381892;2.6157010130
-0.3059920604;2.6475031189
-0.2785048367;2.6742221623
-0.2546746527;2.7029112461
-0.2306222293;2.7305760117
-0.3316322705;2.6100879698
-0.3103468183;2.6423679440
-0.2828866098;2.6690278315
-0.2609722241;2.7000000000
-0.2341488827;2.7265324126
-0.2102921415;2.7546037946
-0.1859177902;2.7822818558
-0.1597920585;2.8139369842
-0.2870079176;2.6641575729
-0.2658261683;2.6960502955
-0.2380427922;2.7220671123
-0.2137754941;2.7506254585
-0.1891632065;2.7785950855
-0.1657256617;2.8069068986
-0.1419551470;2.8351241706
-0.1173595380;2.8644898524


==> BowShock/ConvergencePlot.txt <==
0.44721359549995787 0.023642244761583945 0.00316131401138209 0.0008771944075276085 0.00037881984916324674
0.22360679774997894 0.01345943302524652 0.0006497526168245325 0.00012598934997592497 3.4836361818384244E-05
0.11180339887498954 0.007003203961695459 0.00020764828450463697 3.572744871476969E-05 1.0309885321997125E-05
0.05590169943749477 0.003654054580113064 5.9093799093571415E-05 6.391695989207293E-06 1.3200208878344106E-06


==> BowShock/ConvergencePlotIdeal.txt <==
0.44721359549995787 0.023642244761583945 0.00316131401138209 0.0008771944075276085 0.00037881984916324674
0.22360679774997894 0.011821122380791972 0.0007903285028455225 0.00010964930094095107 2.367624057270292E-05
0.11180339887498954 0.00591056119039599 0.00019758212571138086 1.3706162617618909E-05 1.4797650357939364E-06
0.05590169943749477 0.002955280595197995 4.9395531427845215E-05 1.7132703272023636E-06 9.248531473712102E-08


==> CurvedShockAdvection/R0norms.txt <==
0 0.22222222280311918
1 0.3397280710196502
2 0.3204274359023486
3 0.3195851831110048
4 0.43208328851055894
5 0.3931806050999877
6 0.30489832481266493
7 0.2721768491920915
8 0.15754231099656474
9 0.11650199838804108
10 0.12020758539701068
11 0.11833037764296767
12 0.1174061427975458
13 0.11694757431893367
14 0.1167191718923117
15 0.1166621806567942
16 0.11666217949017157
17 0.11666217832354993
18 0.11666217715692818
19 0.11666217599030629
20 0.1166621748236842
21 0.11664793378395073
22 0.11664793261747139
23 0.11663369328598347
24 0.09145239818076244
25 0.05305497728443534
26 0.0005576347465072311
27 2.6876299979220275E-05
28 1.1161320461555002E-06
29 1.1777224691047968E-07
30 2.8586286766722975E-08
31 3.95892684918918E-09
32 1.6965765539356783E-09
33 4.80541633711813E-10
34 2.8919030127066885E-10
35 2.5261436307062317E-10
36 1.6668018589582488E-10
37 1.4950501584647926E-10
38 1.110600140698558E-10
39 8.76375049730312E-11
40 8.747036581231673E-11
41 8.131057756925962E-11
42 7.698155074178323E-11
43 5.471728553769206E-11
44 6.589894638103241E-11
45 5.6834653796684806E-11
46 4.298923267876638E-11
47 6.285763177642566E-11
48 4.138247011342504E-11
49 5.900518438548674E-11
50 4.8724882810766934E-11


==> CurvedShockAdvection/R1norms.txt <==
0 1.0385227437982314
1 1.3505514158781782
2 1.453991145626924
3 1.281336463712775
4 1.5185130098877275
5 1.2419545386197381
6 1.0148276625038621
7 0.9883186793274733
8 0.5886773565162028
9 0.5329564126154791
10 0.5688370506872827
11 0.5651835235272256
12 0.5631392568835956
13 0.5619876272370662
14 0.5613406669012737
15 0.5611606768277774
16 0.5611606727801189
17 0.5611606684026164
18 0.5611606637392498
19 0.5611606588384946
20 0.5611606537478728
21 0.5610967195294864
22 0.5610967141824915
23 0.5610304614895636
24 0.2362331846358333
25 0.12398856613229857
26 0.0036973245340675225
27 9.369802642280218E-05
28 4.162730956414553E-06
29 2.8627419313559896E-07
30 6.446617914992232E-08
31 8.891585387797502E-09
32 3.791501836687452E-09
33 1.4007807911682985E-09
34 1.0112044126560926E-09
35 8.952292703778565E-10
36 7.17027731480287E-10
37 5.574004088937792E-10
38 5.219542291938754E-10
39 4.933974790221299E-10
40 4.833596057793986E-10
41 4.789027353424074E-10
42 4.5230323098279256E-10
43 4.3255012326075175E-10
44 4.2397899253805933E-10
45 4.168335443302593E-10
46 4.0352620289539703E-10
47 3.9107253845371976E-10
48 3.83217172053263E-10
49 3.744765677900723E-10
50 3.6621995011060076E-10


==> StraightShockBurgers/SSB_EnResNorms.txt <==
0 1.1124179924320048
1 0.912412808248911
2 0.7423266953956766
3 0.7053663626935686
4 0.6463897675239966
5 0.44704570943664373
6 0.3121006720502347
7 0.024838288891500183
8 0.0007614719145904163
9 4.316530310068649E-06
10 6.946864399291767E-08
11 7.761785877891574E-10
12 5.910606083885301E-12
13 3.125949833728949E-14
14 5.586040439275492E-15
15 4.953250431483557E-15
16 4.193879727715234E-15
17 4.140276609791444E-15
18 4.125874964702528E-15
19 4.121566084895537E-15
20 4.121566084895537E-15
21 4.121566084895537E-15
22 4.121566084895537E-15
23 4.121566084895537E-15
24 4.121566084895537E-15
25 4.121566084895537E-15
26 4.121566084895537E-15
27 4.121566084895537E-15
28 4.121566084895537E-15
29 4.121566084895537E-15
30 4.121566084895537E-15


==> StraightShockBurgers/SSB_ResNorms.txt <==
0 0.47070911305364144
1 0.22984527652760567
2 0.06849982184749066
3 0.05101944329851043
4 0.10211542550892345
5 0.09882175566453663
6 0.1317875191040401
7 0.009327360259131718
8 0.000316705179065601
9 2.6172781646015083E-07
10 7.571396062287708E-11
11 2.2110695667036183E-14
12 2.4059901701178237E-15
13 2.6612653996398203E-15
14 2.3430861892394646E-15
15 2.328973351715149E-15
16 1.543781093703124E-15
17 1.5024728342082637E-15
18 1.4711027851185763E-15
19 1.4662918854773394E-15
20 1.4662918854773394E-15
21 1.4662918854773394E-15
22 1.4662918854773394E-15
23 1.4662918854773394E-15
24 1.4662918854773394E-15
25 1.4662918854773394E-15
26 1.4662918854773394E-15
27 1.4662918854773394E-15
28 1.4662918854773394E-15
29 1.4662918854773394E-15
30 1.4662918854773394E-15


==> WedgeFlow/R0.txt <==
0 10.778378256717756
1 9.097295419008017
2 8.816879620875051
3 8.5734897009495
4 6.929761976401638
5 6.026008846569311
6 5.24265171412251
7 4.6439319986316905
8 0.6072112911763075
9 0.5482859227151767
10 0.7168836769337014
11 0.726633270254607
12 0.6466045190808576
13 0.3683468004088193
14 0.3560037569474213
15 0.14858029425305502
16 0.1858028876078186
17 0.03140350357636788
18 0.0013137301155833404
19 3.166548930717946E-06
20 5.541643741794877E-08
21 3.085179704199566E-08
22 1.2027579436935237E-08
23 2.5664950816170353E-09
24 1.9300521102336616E-09
25 6.43900728574915E-10
26 8.964068274811498E-10
27 2.808290712934895E-10
28 5.736748741947972E-11
29 7.795197062658467E-12
30 2.011105600638505E-12
31 7.827773549445455E-13
32 3.368731898141175E-13
33 1.8810051624402122E-13
34 1.129154771580518E-13
35 7.564564674076645E-14
36 6.730687821898259E-14
37 6.471615307921695E-14
38 5.260007832032518E-14
39 5.255581675353028E-14
40 5.274055019577896E-14
41 5.2736098328791766E-14
42 5.2858842040097435E-14
43 5.3457368457958514E-14
44 5.3167816813441266E-14
45 5.3167815786580477E-14


==> WedgeFlow/R1.txt <==
0 24.57027274605089
1 21.505765380842124
2 20.980050864891588
3 20.504861347427877
4 17.719106797573257
5 15.509014852999073
6 14.03571388253312
7 12.246752854412254
8 5.257209301546118
9 4.520511103831792
10 4.300822012288749
11 4.005836289786659
12 3.3422573743615174
13 1.875702889192712
14 1.5799177283286023
15 1.0944887057424229
16 0.5333605196396516
17 0.09639490512447818
18 0.004000572849954369
19 1.2464007914766955E-05
20 2.6851863303305534E-07
21 1.05919996848564E-07
22 3.6096306417207004E-08
23 1.041537372585924E-08
24 7.84148187653904E-09
25 7.514982982942208E-09
26 7.63702091470776E-09
27 7.3794978250919855E-09
28 7.308189484285432E-09
29 7.302641910385606E-09
30 7.299498454529217E-09
31 7.298812226180667E-09
32 7.2982037222688525E-09
33 7.298010716987401E-09
34 7.297847471378049E-09
35 7.297814751072974E-09
36 7.297802674171801E-09
37 7.297812301188066E-09
38 7.297826135402995E-09
39 7.297819028961876E-09
40 7.297819089404777E-09
41 7.2978191304812016E-09
42 7.297819252465275E-09
43 7.297816544087766E-09
44 7.29781654744354E-09
45 7.2978165303867714E-09


==> WedgeFlow/herr.txt <==
0 0.0003682839240686502
1 0.0003515826570377743
2 0.0003729700526553375
3 0.0004017905020976355
4 0.0008682381776704811
5 0.000926178599449301
6 0.0010408920712974478
7 0.001073624868400829
8 0.002336770703366859
9 0.002331234715513805
10 0.002092463244157516
11 0.0015262827968543853
12 0.0010625158151028433
13 0.0006269114937331513
14 0.0004660364401210774
15 0.000407659039257761
16 4.572917938793183E-05
17 4.898271721533915E-07
18 1.7666794605220957E-09
19 3.275643657837815E-11
20 1.3596866612342743E-10
21 4.5769523235112056E-11
22 1.9493116758583272E-11
23 8.716600312517158E-12
24 7.339569461753562E-12
25 7.75983992772995E-12
26 7.78539782306223E-12
27 8.007950855658088E-12
28 8.125325973901408E-12
29 8.108611895784237E-12
30 8.105531541469045E-12
31 8.10447542167036E-12
32 8.104080097131038E-12
33 8.103932706937894E-12
34 8.103792613350315E-12
35 8.103748057164404E-12
36 8.103747179926202E-12
37 8.103752312947546E-12
38 8.103747009321789E-12
39 8.10374413987393E-12
40 8.10374413989118E-12
41 8.10374413989118E-12
42 8.10374413989118E-12
43 8.10374413989118E-12
44 8.10374413989118E-12
45 8.10374413989118E-12

